Constraining cold accretion onto supermassive black holes: molecular gas in the cores of eight brightest cluster galaxies revealed by joint CO and CN absorption

To advance our understanding of the fuelling and feedback processes which power the Universe's most massive black holes, we require a significant increase in our knowledge of the molecular gas which exists in their immediate surroundings. However, the behaviour of this gas is poorly understood due to the difficulties associated with observing it directly. We report on a survey of 18 brightest cluster galaxies lying in cool cores, from which we detect molecular gas in the core regions of eight via carbon monoxide (CO), cyanide (CN) and silicon monoxide (SiO) absorption lines. These absorption lines are produced by cold molecular gas clouds which lie along the line of sight to the bright continuum sources at the galaxy centres. As such, they can be used to determine many properties of the molecular gas which may go on to fuel supermassive black hole accretion and AGN feedback mechanisms. The absorption regions detected have velocities ranging from -45 to 283 km s$^{-1}$ relative to the systemic velocity of the galaxy, and have a bias for motion towards the host supermassive black hole. We find that the CN N = 0 - 1 absorption lines are typically 10 times stronger than those of CO J = 0 - 1. This is due to the higher electric dipole moment of the CN molecule, which enhances its absorption strength. In terms of molecular number density CO remains the more prevalent molecule with a ratio of CO/CN $\sim 10$, similar to that of nearby galaxies. Comparison of CO, CN and HI observations for these systems shows many different combinations of these absorption lines being detected.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
